Visual Causal-chain Bookmarking: Retrieval-Weighted Credit Assignment for Reinforcement Learning from Delayed Reward

RL agents trained on a single trajectory-level return face a credit-assignment problem: when a reward arrives many steps after the decision that caused it, every action gets the same signal regardless of causal responsibility. This paper studies Visual Causal-chain Bookmarking (VCBM), which concentrates credit on the decision points that determine an episode's return, via two instantiations. The first targets a fully observed, low-dimensional MDP (a delayed-reward watch-repair task), where VCBM statistically discovers which state components the agent causally controls and estimates per-decision-point action values directly, evaluated against ground truth and RUDDER, an LSTM-based baseline. VCBM converges to 95.07% correct decisions in a mean of 1,532.3 episodes across 20 seeds, versus RUDDER's slower, more variable convergence (mean 3,327.1 episodes; p<0.001); VCBM's discovered causal structure exactly matches ground truth in all seeds. The second targets a partially observed, language-based setting: an LLM agent trained with Leave-One-Out PPO (LOOP) in AppWorld, where causal discovery is intractable and a structural heuristic (state-mutating tool calls) substitutes for it, with credit distributed via retrieval over episodic memory and blended with LOOP's advantage. Over 200 iterations on identical Qwen2.5-7B-Instruct/LoRA/FSDP2 configurations, VCBM-blended LOOP improves task success over plain LOOP (0.354 vs. 0.458), reduces final-step max importance weight, and improves token efficiency, with a small KL exception favouring LOOP. The watch-repair result supports the claim that weighting causally relevant steps is more sample-efficient than an undifferentiated baseline or a learned return-redistribution network; the AppWorld result, limited to one seed per arm by a 2-GPU budget, is a compute-limited demonstration at a harder, natural-language scale, not a statistical confirmation.

==> arxiv_submission/arxiv_metadata.txt <==
Paste these into the arXiv web submission form (plain text fields; the form does not render LaTeX).

TITLE
-----
Visual Causal-chain Bookmarking: Retrieval-Weighted Credit Assignment for Reinforcement Learning from Delayed Reward

ABSTRACT
--------
Reinforcement learning (RL) agents trained with a single trajectory-level return face a structural credit-assignment problem: when a reward arrives many steps after the decision that caused it, every intermediate action receives the same learning signal, regardless of whether it was causally responsible for the outcome. This paper studies Visual Causal-chain Bookmarking (VCBM), a family of methods that concentrate credit on the specific decision points that determine an episode's return rather than spreading it uniformly across the trajectory, and develops two domain-specific instantiations of this idea. The first instantiation targets a fully observed, low-dimensional Markov decision process (a delayed-reward watch-repair task), where VCBM statistically discovers which state components are causally controlled by the agent's actions and estimates per-decision-point action values directly; it is evaluated against known ground truth as well as against RUDDER, a return-redistribution baseline built on an LSTM contribution network. VCBM converges to a 95.07% correct-decision rate in a mean of 1,532.3 +/- 1,428.0 episodes across 20 random seeds (range 1,196-7,757), against RUDDER's slower and more variable convergence (mean 3,327.1 +/- 2,010.9 episodes, median 2,829, range 1,603-10,936); this difference is statistically significant (unpaired Mann-Whitney U=19, p<0.001, rank-biserial r=0.91), and VCBM's discovered causal structure exactly matches the environment's true generative structure in all 20 seeds. The second instantiation targets a partially observed, language-based setting: an LLM agent trained with Leave-One-Out Proximal Policy Optimisation (LOOP) inside the AppWorld benchmark, where causal discovery is intractable and a structural heuristic (state-mutating tool calls) substitutes for it, with credit distributed via cosine-similarity retrieval over an episodic memory of bookmarked turns and blended with LOOP's trajectory-level advantage. Trained for 200 iterations on identical Qwen2.5-7B-Instruct/LoRA/FSDP2 configurations, VCBM-blended LOOP shows an exact improvement over plain LOOP on task success rate (0.354 vs. 0.458 overall, +29.4%, concentrated almost entirely in medium-difficulty tasks: 0.188 vs. 0.500, +166.7%), on the final-step maximum importance weight (-22.2%), and on output-token efficiency (-18.8% mean output tokens, +34.6% return per 1,000 tokens); the final-step KL estimate is a marginal exception, moving 4.1% in LOOP's favour. Taken together, the watch-repair result, run across 20 seeds with a significance test, establishes the central claim that explicitly identifying and weighting the causally relevant steps of a trajectory is a more sample-efficient credit-assignment strategy than either an undifferentiated trajectory-level baseline or a learned return-redistribution network; the AppWorld result, constrained to a single seed per arm by the 2-GPU budget available for this project, is reported as a compute-limited demonstration that the same mechanism is compatible with an improvement at a harder, partially observed, natural-language scale, not as an independent statistical confirmation of it.

AUTHOR
------
Prathap Selvakumar (University of Manchester)

